An exactly solvable obstructed seam on a lattice Klein bottle: bulk-locked Majorana rings and register-dependent toric codes

We study a frustrated seam produced by literal reflection gluing of Wen's plaquette model on a closed lattice Klein bottle. The seam operators anticommute along two cycles for even circumference and one cycle of twice the length for odd circumference. Their algebra reduces to free Majorana rings, while the commuting bulk stabilizers constrain the allowed ring sectors. This bulk locking yields exact ground energies, excitation gaps and degeneracies, checked by phase-aware Pauli traces and finite-size diagonalization, including two 24-qubit energy predictions. The seam degeneracy is not topological: the single-site seam fields tested split it at second order. We contrast this obstructed gluing with consistent toric-code realizations. An edge register preserves the anyon labels; a Hadamard-dressed site register has colour-dependent seam transport, with ground-state degeneracy 2 or 4 for even circumference and a sign-frustrated exception at odd circumference. For the enumerated lattice isometries and sizes, we compute logical gates and distances, distinguishing abstract qubit relabelling from local hardware depth. Finally, on three 16- and 24-qubit lattices, chiral matter selects a holonomy doublet whose electric-field splitting follows two competing tunnelling routes. These matter results remain finite-size statements. The main result is the exact obstructed-seam solution with bulk sector locking; the register, gate and matter calculations delimit its relation to topological codes.

==> LICENSE.txt <==
Copyright (c) 2026 Junhao (Eigen) Wang.
Original article text and figures: CC BY 4.0.
https://creativecommons.org/licenses/by/4.0/
Third-party rights are unchanged.


==> README.txt <==
Paper 3 — manuscript source release candidate 2 (RC2)
19 October 2026

An exactly solvable obstructed seam on a lattice Klein bottle:
bulk-locked Majorana rings and register-dependent toric codes
Junhao (Eigen) Wang

This bundle is ready for source compilation and preprint upload. The article
is a preprint, not an arXiv publication: arXiv submission has not occurred
and remains pending endorsement. No arXiv identifier has been assigned.

Main file: main.tex
Engine: pdfLaTeX. Standard TeX Live packages only; shell escape is not needed.
Run from this directory:
  pdflatex main
  bibtex main
  pdflatex main
  pdflatex main
The matching main.bbl and local references.bib are supplied. All five used
PDF figures are included under figs/. No external project paths are needed.

The separate reproducibility package is published on Zenodo, version 1.0.0,
19 October 2026, with open access:
  Record:      https://zenodo.org/records/23476997
  Version DOI: https://doi.org/10.5281/zenodo.23476997
  Concept DOI: https://doi.org/10.5281/zenodo.23476996
The manuscript cites the version DOI to identify the exact archived release.
Archive file: paper3_reproducibility_v1.0.0.zip
Zenodo file MD5: 4ac310124620597326d07f7e7efdc866
The numerical package is separate from this compact manuscript-source bundle.

Original article text and figures: CC BY 4.0; see LICENSE.txt.
Original code in the numerical package: MIT License.
Third-party dependencies and source material retain their own rights.

RC2 changes only the release-status header and the archive-availability
sentence relative to RC1; all mathematics, scientific claims and bibliography
citations remain unchanged. The updated source was compiled with the four-step
sequence above and checked again after independent extraction of the RC2 ZIP.

